Soft Posterior Speaker Injection for Multi-Talker Speech Recognition

Multi-talker automatic speech recognition (MT-ASR) remains challenging in the presence of overlapping speech. Hard segmentation introduces irreversible errors, whereas serialized output training (SOT) avoids explicit segmentation but does not condition a pretrained encoder on speaker activity. We propose Soft Posterior Speaker Injection (SPSI). A Soft Posterior Head predicts per-frame speaker posteriors $\hat{\mathbf{P}}$ and injects them into Whisper through Multi-layer Feature-wise Linear Modulation (MFLM) and Speaker Memory Prompts (SMP). The benefit of SPSI is largest where overlap is heaviest and under domain transfer. On controlled two-speaker LibriSpeech overlap, SPSI reduces concatenated minimum-permutation word error rate (cpWER) from $61.5\%$ to $60.0\%$ in the high-overlap bin, and from $51.9\%$ to $51.0\%$ on the full set, relative to SOT. By contrast, Speaker CE, SD-CTC, SA-DiCoW, and Pipeline (oracle/est.\ VAD) do not outperform SOT. Freeze-posterior overlap-heavy adaptation reduces held-out LibriCSS cpWER from $42.3\%$ to $36.8\%$ on sessions $8$--$9$, a $5.5$-point gain over SOT. The source code is available at https://github.com/HackerHyper/SPSI.

==> cpwer_meeteval.json <==
{
  "evals": [
    {
      "file": "evals/spsi_r5/sot_only.json",
      "n": 1000,
      "cpwer": 0.5188611284425753,
      "orcwer": 0.5185586284425754,
      "cpwer_micro": 0.5067445076048548,
      "orcwer_micro": 0.5064372407435858,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6150671177629022
        },
        "low": {
          "n": 250,
          "cpwer": 0.36869741761965
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5285332070516173
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5188611284425753
        }
      }
    },
    {
      "file": "evals/spsi_r5/spsi_film_ml_dec.json",
      "n": 1000,
      "cpwer": 0.5097234834253436,
      "orcwer": 0.5088950687746989,
      "cpwer_micro": 0.49835612229221077,
      "orcwer_micro": 0.49755722845291134,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.5999944360610264
        },
        "low": {
          "n": 250,
          "cpwer": 0.3611525438617248
        },
        "mid": {
          "n": 400,
          "cpwer": 0.523593237096383
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5097234834253436
        }
      }
    },
    {
      "file": "evals/spsi_r5/spsi_film_seplr.json",
      "n": 1000,
      "cpwer": 0.529888817735347,
      "orcwer": 0.5291804936509964,
      "cpwer_micro": 0.5194039022891381,
      "orcwer_micro": 0.5187279151943462,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6311362623306601
        },
        "low": {
          "n": 250,
          "cpwer": 0.37521030747808876
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5379713726252348
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.529888817735347
        }
      }
    },
    {
      "file": "evals/spsi_r5/spsi_film_ml.json",
      "n": 1000,
      "cpwer": 0.5308904520305425,
      "orcwer": 0.5298361534254794,
      "cpwer_micro": 0.5212782301428791,
      "orcwer_micro": 0.5202949761868183,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6420762498195279
        },
        "low": {
          "n": 250,
          "cpwer": 0.3589944999882281
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5410378489916269
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5308904520305425
        }
      }
    },
    {
      "file": "evals/spsi_r5/spsi_dec_prompt.json",
      "n": 1000,
      "cpwer": 0.5294748017879571,
      "orcwer": 0.528704614728977,
      "cpwer_micro": 0.5151943462897527,
      "orcwer_micro": 0.5146412659394685,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6262983752086558
        },
        "low": {
          "n": 250,
          "cpwer": 0.37988183732537584
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5382497778339591
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5294748017879571
        }
      }
    },
    {
      "file": "evals/spsi_r5/spsi_film_dec.json",
      "n": 1000,
      "cpwer": 0.5114683363200402,
      "orcwer": 0.5101983501646585,
      "cpwer_micro": 0.5025349516054693,
      "orcwer_micro": 0.5015824243355355,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6108956941675241
        },
        "low": {
          "n": 250,
          "cpwer": 0.3543783323785722
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5226506506669094
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5114683363200402
        }
      }
    },
    {
      "file": "evals/spsi_r6/sot_spkce_hard.json",
      "n": 1000,
      "cpwer": 0.5520378943481249,
      "orcwer": 0.5520378943481249,
      "cpwer_micro": 0.5300967890612998,
      "orcwer_micro": 0.5300967890612998,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6330487129978181
        },
        "low": {
          "n": 250,
          "cpwer": 0.39724815957465753
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5778970122630603
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5520378943481249
        }
      }
    },
    {
      "file": "evals/spsi_r6/sot_sdctc.json",
      "n": 1000,
      "cpwer": 0.5379298272247781,
      "orcwer": 0.5375398762443859,
      "cpwer_micro": 0.526593946842833,
      "orcwer_micro": 0.5263788600399447,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.6281604795971555
        },
        "low": {
          "n": 250,
          "cpwer": 0.3754271153062455
        },
        "mid": {
          "n": 400,
          "cpwer": 0.5605422013480308
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.5379298272247781
        }
      }
    },
    {
      "file": "evals/pipeline_r5/pipeline_oracle_vad.json",
      "n": 1000,
      "cpwer": 0.7355565900308316,
      "orcwer": 0.7274343459494006,
      "cpwer_micro": 0.7267168535873406,
      "orcwer_micro": 0.7183591949608235,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 0.8112056668668246
        },
        "low": {
          "n": 250,
          "cpwer": 0.5868543899971438
        },
        "mid": {
          "n": 400,
          "cpwer": 0.7623025228203929
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 0.7355565900308316
        }
      }
    },
    {
      "file": "evals/pipeline_r5/pipeline_est_vad.json",
      "n": 1000,
      "cpwer": 1.018246180433895,
      "orcwer": 0.9935878052073701,
      "cpwer_micro": 1.0095559993854664,
      "orcwer_micro": 0.9844830235059149,
      "by_overlap_bin": {
        "high": {
          "n": 350,
          "cpwer": 1.02618250042529
        },
        "low": {
          "n": 250,
          "cpwer": 1.0268256542617462
        },
        "mid": {
          "n": 400,
          "cpwer": 1.0059397292990173
        }
      },
      "by_condition": {
        "na": {
          "n": 1000,
          "cpwer": 1.018246180433895
        }
      }
    },
    {
      "file": "evals/libricss_r5/sot_only.json",
      "n": 1315,
      "cpwer": 0.5768327538042972,
      "orcwer": 0.5130661610147447,
      "cpwer_micro": 0.5700858409983383,
      "orcwer_micro": 0.5097431120801889,
      "by_overlap_bin": {
        "high": {
          "n": 5,
          "cpwer": 0.6360979949152628
        },
        "low": {
          "n": 1296,
          "cpwer": 0.5778960992069281
        },
        "mid": {
          "n": 14,
          "cpwer": 0.4572311932782608
        }
      },
      "by_condition": {
        "0L": {
          "n": 198,
          "cpwer": 0.3910901926775783
        },
        "0S": {
          "n": 212,
          "cpwer": 0.5861867962504361
        },
        "OV10": {
          "n": 221,
          "cpwer": 0.593886800422106
        },
        "OV20": {
          "n": 225,
          "cpwer": 0.6111029351194502
        },
        "OV30": {
          "n": 233,
          "cpwer": 0.6434978265418538
        },
        "OV40": {
          "n": 226,
          "cpwer": 0.6112631655663016
        }
      }
    },
    {
      "file": "evals/libricss_r5/spsi_film_ml_dec.json",
      "n": 1315,
      "cpwer": 0.5776422872868637,
      "orcwer": 0.5147338615392473,
      "cpwer_micro": 0.5711337150840945,
      "orcwer_micro": 0.5123786741746669,
      "by_overlap_bin": {
        "high": {
          "n": 5,
          "cpwer": 0.6063637774932867
        },
        "low": {
          "n": 1296,
          "cpwer": 0.5791236303882104
        },
        "mid": {
          "n": 14,
          "cpwer": 0.43025456511705146
        }
      },
      "by_condition": {
        "0L": {
          "n": 198,
          "cpwer": 0.3769849300858977
        },
        "0S": {
          "n": 212,
          "cpwer": 0.5746456300932805
        },
        "OV10": {
          "n": 221,
          "cpwer": 0.5958865299324715
        },
        "OV20": {
          "n": 225,
          "cpwer": 0.6349304866997448
        },
        "OV30": {
          "n": 233,
          "cpwer": 0.6427091388351781
        },
        "OV40": {
          "n": 226,
          "cpwer": 0.6142929472315367
        }
      }
    },
    {
      "file": "evals/libricss_r6/sot_sdctc.json",
      "n": 1315,
      "cpwer": 0.5956125720250562,
      "orcwer": 0.5249200557055604,
      "cpwer_micro": 0.5838881420874922,
      "orcwer_micro": 0.519099886744922,
      "by_overlap_bin": {
        "high": {
          "n": 5,
          "cpwer": 0.5877761098222363
        },
        "low": {
          "n": 1296,
          "cpwer": 0.5970857259610143
        },
        "mid": {
          "n": 14,
          "cpwer": 0.46203934416879955
        }
      },
      "by_condition": {
        "0L": {
          "n": 198,
          "cpwer": 0.4420265483603358
        },
        "0S": {
          "n": 212,
          "cpwer": 0.6014290068039001
        },
        "OV10": {
          "n": 221,
          "cpwer": 0.5730148294430449
        },
        "OV20": {
          "n": 225,
          "cpwer": 0.6347235007706882
        },
        "OV30": {
          "n": 233,
          "cpwer": 0.6511201266434598
        },
        "OV40": {
          "n": 226,
          "cpwer": 0.6506472199421759
        }
      }
    },
    {
      "file": "evals/libricss_r6/sot_spkce_hard.json",
      "n": 1315,
      "cpwer": 0.5929315113293454,
      "orcwer": 0.5238890211460107,
      "cpwer_micro": 0.582946113868984,
      "orcwer_micro": 0.5184436423679838,
      "by_overlap_bin": {
        "high": {
          "n": 5,
          "cpwer": 0.6093797443767875
        },
        "low": {
          "n": 1296,
          "cpwer": 0.5941201511144373
        },
        "mid": {
          "n": 14,
          "cpwer": 0.4770230594210454
        }
      },
      "by_condition": {
        "0L": {
          "n": 198,
          "cpwer": 0.4027565420874456
        },
        "0S": {
          "n": 212,
          "cpwer": 0.5969528191066515
        },
        "OV10": {
          "n": 221,
          "cpwer": 0.5934937167216665
        },
        "OV20": {
          "n": 225,
          "cpwer": 0.6383640702004785
        },
        "OV30": {
          "n": 233,
          "cpwer": 0.6723053205706803
        },
        "OV40": {
          "n": 226,
          "cpwer": 0.6281591926132766
        }
      }
    },
    {
      "file": "evals/libricss_zs_test/sot_only.json",
      "n": 259,
      "cpwer": 0.563715174294408,
      "orcwer": 0.4982055572861412,
      "cpwer_micro": 0.5518748094705822,
      "orcwer_micro": 0.4946651763032212,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 0.5249084249084249
        },
        "low": {
          "n": 256,
          "cpwer": 0.5626308373965465
        },
        "mid": {
          "n": 1,
          "cpwer": 0.918918918918919
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.4891986607294876
        },
        "0S": {
          "n": 41,
          "cpwer": 0.5811346525171
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.5924454349624485
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.4897924683726183
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.6008770714085431
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.6135674016426347
        }
      }
    },
    {
      "file": "evals/libricss_zs_test/spsi_film_ml_dec.json",
      "n": 259,
      "cpwer": 0.5616208470720505,
      "orcwer": 0.49920592877845477,
      "cpwer_micro": 0.5509602682654202,
      "orcwer_micro": 0.4955797175083833,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 0.49413919413919416
        },
        "low": {
          "n": 256,
          "cpwer": 0.5619136694600042
        },
        "mid": {
          "n": 1,
          "cpwer": 0.6216216216216216
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.4680446811353812
        },
        "0S": {
          "n": 41,
          "cpwer": 0.5167858789759285
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.5728366599243551
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.5177785076219226
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.5922296427191971
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.6772055990129404
        }
      }
    },
    {
      "file": "evals/libricss_ft/sot_only.json",
      "n": 259,
      "cpwer": 0.45322060409918913,
      "orcwer": 0.4489241001050012,
      "cpwer_micro": 0.4601158418859872,
      "orcwer_micro": 0.45666090844426377,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 0.5794871794871794
        },
        "low": {
          "n": 256,
          "cpwer": 0.4527376475718411
        },
        "mid": {
          "n": 1,
          "cpwer": 0.32432432432432434
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.43271556204699435
        },
        "0S": {
          "n": 41,
          "cpwer": 0.41171566992341535
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.358539390371916
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.44971838724333646
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.5479894451048605
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.5079113504092305
        }
      }
    },
    {
      "file": "evals/libricss_ft/spsi_film_ml_dec.json",
      "n": 259,
      "cpwer": 0.5022214182442015,
      "orcwer": 0.49213043649880966,
      "cpwer_micro": 0.5038613961995733,
      "orcwer_micro": 0.4939030586322528,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 0.9201465201465201
        },
        "low": {
          "n": 256,
          "cpwer": 0.49965128890871424
        },
        "mid": {
          "n": 1,
          "cpwer": 0.32432432432432434
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.4696778270739138
        },
        "0S": {
          "n": 41,
          "cpwer": 0.5148533433202701
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.36141066687883794
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.48899293531237353
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.5287756159411384
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.6409876771912566
        }
      }
    },
    {
      "file": "evals/libricss_ft_v2/sot_only.json",
      "n": 259,
      "cpwer": 0.426272510689765,
      "orcwer": 0.41616149164430055,
      "cpwer_micro": 0.4324763743522,
      "orcwer_micro": 0.4210954171324052,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 0.6305860805860806
        },
        "low": {
          "n": 256,
          "cpwer": 0.4252856946765887
        },
        "mid": {
          "n": 1,
          "cpwer": 0.2702702702702703
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.3004923978370549
        },
        "0S": {
          "n": 41,
          "cpwer": 0.4582973849368881
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.3917847271600579
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.44832687829988205
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.47138630606587784
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.4664283330399545
        }
      }
    },
    {
      "file": "evals/libricss_ft_v2/spsi_film_ml_dec.json",
      "n": 259,
      "cpwer": 0.37713041138002257,
      "orcwer": 0.3740935729471445,
      "cpwer_micro": 0.38486942383904077,
      "orcwer_micro": 0.38217660806828574,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 1.804945054945055
        },
        "low": {
          "n": 256,
          "cpwer": 0.3663578404619393
        },
        "mid": {
          "n": 1,
          "cpwer": 0.27927927927927926
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.28833611204233395
        },
        "0S": {
          "n": 41,
          "cpwer": 0.3329566407200863
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.30592753807172596
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.3129678662048017
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.545241927053326
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.4508405252531308
        }
      }
    },
    {
      "file": "evals/libricss_ft_v3/sot_only.json",
      "n": 259,
      "cpwer": 0.4234576350317622,
      "orcwer": 0.412878812483507,
      "cpwer_micro": 0.42597297022660296,
      "orcwer_micro": 0.41631947972766997,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 1.1186813186813187
        },
        "low": {
          "n": 256,
          "cpwer": 0.41862458814684955
        },
        "mid": {
          "n": 1,
          "cpwer": 0.2702702702702703
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.30128896871447103
        },
        "0S": {
          "n": 41,
          "cpwer": 0.4272783535948073
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.3328757779803943
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.40118299950916025
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.6133664291765288
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.43832837834266875
        }
      }
    },
    {
      "file": "evals/libricss_ft_v3/spsi_film_ml_dec.json",
      "n": 259,
      "cpwer": 0.3677730897531041,
      "orcwer": 0.3624139917624272,
      "cpwer_micro": 0.37384412153236457,
      "orcwer_micro": 0.36779798800934865,
      "by_overlap_bin": {
        "high": {
          "n": 2,
          "cpwer": 1.3183150183150185
        },
        "low": {
          "n": 256,
          "cpwer": 0.36065746844193614
        },
        "mid": {
          "n": 1,
          "cpwer": 0.2882882882882883
        }
      },
      "by_condition": {
        "0L": {
          "n": 37,
          "cpwer": 0.29457384562747296
        },
        "0S": {
          "n": 41,
          "cpwer": 0.3454492396193639
        },
        "OV10": {
          "n": 45,
          "cpwer": 0.2945453356691486
        },
        "OV20": {
          "n": 44,
          "cpwer": 0.28494941572526006
        },
        "OV30": {
          "n": 46,
          "cpwer": 0.5305760573137759
        },
        "OV40": {
          "n": 46,
          "cpwer": 0.4346036108692767
        }
      }
    }
  ],
  "bootstrap": {
    "r5_synthetic_all": {
      "n": 1000,
      "sot": 0.5188611284425753,
      "spsi": 0.5097234834253436,
      "delta": 0.00913764501723168,
      "ci95": [
        0.001063855425218867,
        0.017293454461971728
      ],
      "p_delta_gt0": 0.9854,
      "n_win": 449,
      "n_lose": 397
    },
    "r5_synthetic_high": {
      "n": 350,
      "sot": 0.6150671177629022,
      "spsi": 0.5999944360610264,
      "delta": 0.015072681701875876,
      "ci95": [
        0.0010232838089789843,
        0.02933030631069839
      ],
      "p_delta_gt0": 0.9828,
      "n_win": 171,
      "n_lose": 138
    },
    "libricss_zeroshot_all": {
      "n": 1315,
      "sot": 0.5768327538042972,
      "spsi": 0.5776422872868637,
      "delta": -0.0008095334825665279,
      "ci95": [
        -0.012767856261082204,
        0.011516405198171245
      ],
      "p_delta_gt0": 0.443,
      "n_win": 509,
      "n_lose": 482
    },
    "libricss_ft_v3_test": {
      "n": 259,
      "sot": 0.4234576350317622,
      "spsi": 0.3677730897531041,
      "delta": 0.05568454527865807,
      "ci95": [
        0.024076007385529542,
        0.08886817414251895
      ],
      "p_delta_gt0": 1.0,
      "n_win": 114,
      "n_lose": 88
    }
  }
}
